Characterisation of three-body loss in ${}^{166}$Er and optimised production of large Bose-Einstein condensates

Ultracold gases of highly magnetic lanthanide atoms have enabled the realisation of dipolar quantum droplets and supersolids. However, future studies could be limited by the achievable atom numbers and hindered by high three-body loss rates. Here we study density-dependent atom loss in an ultracold gas of ${}^{166}$Er for magnetic fields below 4 G, identifying six previously unreported, strongly temperature-dependent features. We find that their positions and widths show a linear temperature dependence up to at least $15\,\mu\textrm{K}$. In addition, we observe a weak, polarisation-dependent shift of the loss features with the intensity of the light used to optically trap the atoms. This detailed knowledge of the loss landscape allows us to optimise the production of dipolar BECs with more than $2 \times 10^5$ atoms and points towards optimal strategies for the study of large-atom-number dipolar gases in the droplet and supersolid regimes.

==> supplement.csv <==
Average Temperature (uK),ODT1 Power (W),ODT1 Polarization,ODT2 Power (W),ODT2 Polarization,fx (Hz),fy (Hz),fz (Hz),N0,Used in 1c,Used in 2a,Used in 2b and 2c
4.62,6.8,Parallel,0.0,n/a,1161,10.6,1045,1.09E+06,n,n,y
5.55,7.5,Parallel,0.0,n/a,1219,11.0,1097,1.29E+06,n,n,y
7.05,9.0,Parallel,0.0,n/a,1336,12.2,1202,1.64E+06,n,n,y
11.66,12.0,Parallel,0.0,n/a,1542,14.0,1388,2.06E+06,n,y,y
13.60,15.0,Parallel,0.0,n/a,1724,15.6,1552,2.12E+06,n,n,y
15.14,18.0,Parallel,0.0,n/a,1889,17.1,1700,2.24E+06,n,y,y
1.64,1.0,Perpendicular,0.0,n/a,441,3.7,397,4.10E+05,n,y,y
1.90,1.0,Perpendicular,0.0,n/a,457,3.6,411,5.65E+05,n,n,y
3.34,2.0,Perpendicular,0.0,n/a,633,5.4,570,5.57E+05,n,n,y
3.98,2.0,Perpendicular,0.0,n/a,640,5.2,576,7.42E+05,n,n,y
5.97,4.0,Perpendicular,0.0,n/a,925,7.9,832,5.83E+05,n,n,y
7.59,4.0,Perpendicular,0.0,n/a,927,7.5,834,8.77E+05,n,n,y
8.17,4.0,Perpendicular,0.0,n/a,903,7.4,813,1.01E+06,n,n,y
1.66,1.0,Perpendicular,0.0,n/a,441,3.7,397,3.71E+05,n,n,y
1.90,1.0,Perpendicular,0.0,n/a,457,3.6,411,5.29E+05,n,n,y
3.35,2.0,Perpendicular,0.0,n/a,633,5.4,570,5.17E+05,n,y,y
3.99,2.0,Perpendicular,0.0,n/a,640,5.2,576,6.70E+05,n,n,y
5.89,4.0,Perpendicular,0.0,n/a,925,7.9,832,5.34E+05,n,y,y
7.59,4.0,Perpendicular,0.0,n/a,927,7.5,834,8.15E+05,n,n,y
8.20,4.0,Perpendicular,0.0,n/a,903,7.4,813,9.06E+05,n,n,y
11.53,16.0,Parallel,0.0,n/a,1934,18.0,1857,1.59E+06,n,n,y
4.31,3.0,Parallel,6.0,Perpendicular,872,78.3,773,8.52E+05,y,n,y
1.83,1.0,Parallel,2.4,Perpendicular,505,49.2,444,8.83E+05,y,n,y
0.56,0.534,Parallel,2.0,Perpendicular,407,45.7,326,4.06E+05,y,n,y

